Enhancing the Energy Efficiency of Radio Base Stations

This thesis is concerned with the energy efficiency of cellular networks. It studies the dominant power consumer in future cellular networks, the Long Term Evolution radio base stations (BS), and proposes mechanisms that enhance the BS energy efficiency by reducing its power consumption under target rate constraints. These mechanisms trade spare capacity for power saving.

==> chapter4/chapter/img/algflowchart.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algflowchart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{816.95200195pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.4690144)%
    \put(0,0){\includegraphics[width=\unitlength]{algflowchart.pdf}}%
    \put(0.49043038,0.22026125){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IWF}}}%
    \put(0.34550139,0.06050363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_{a,e}$, $T_{\mathrm{sleep}}$, $\mathcal{A}_{k,t}$, $P_{\mathrm{supply}}$}}}%
    \put(0.27499544,1.27980937){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\B{H}_{n,t,k}$}}}%
    \put(0.27401619,1.0632553){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{center $\B{H}$}}}}%
    \put(0.58485807,1.2827471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_k$}}}%
    \put(0.24729667,0.91608803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{min. 1x2 SIMO}}}}%
    \put(0.50665789,0.91860614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{min. 2x2 MIMO}}}}%
    \put(0.42216267,0.80557273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{select}}}%
    \put(0.56009699,1.07220842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\B{H}_k$}}}%
    \put(0.31738296,0.66861769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu_k$, $M_{\mathrm{T}}$, \quad estimate of $P_{\mathrm{supply}}$}}}%
    \put(0.4003394,0.54341359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Quantize}}}%
    \put(0.53911305,0.4678715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{k,t}$}}}%
    \put(0.47839963,0.37134542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RCG}}}%
    \put(0.25610989,0.37861998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{\B{H}_{n,t,k}}$}}}%
    \put(0.54079178,0.30167883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{A}_{k,t}$}}}%
    \put(0.23190846,0.98547488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\B{H}_k$}}}%
    \put(0.19609035,0.87863917){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Step 1}}}}%
    \put(0.19609035,0.40580145){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Step 2}}}}%
    \put(0.19609035,1.30363354){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Input}}}}%
  \end{picture}%
\endgroup


==> chapter4/chapter/img/framestructure.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'framestructure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{592.60078125pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.77586775)%
    \put(0,0){\includegraphics[width=\unitlength]{framestructure.pdf}}%
    \put(0.84811416,0.20929862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.89790099,0.26718529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.94285403,0.30447358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0.50470582,0.0264433){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{T}$}}}%
    \put(0.0191344,0.44451565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{N}$}}}%
    \put(0.05474061,0.19367414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.14932498,0.17972378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k$}}}%
    \put(0.1493524,0.10270266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.24758257,0.17429353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.50407907,0.16992851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{...}}}%
    \put(0.77137534,0.17429353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T$}}}%
    \put(0.16819236,0.26177589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.1757425,0.43847625){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.16279243,0.62171284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N$}}}%
    \put(0.24314693,0.38368203){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.35828104,0.26177589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau$}}}%
    \put(0.63027439,0.61895223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\B{H}_{n,t,k}$}}}%
  \end{picture}%
\endgroup

